Rapidly evolving transients in the Dark Energy Survey

We present the results of a search for rapidly evolving transients in the Dark Energy Survey Supernova Programme. These events are characterized by fast light curve evolution (rise to peak in $\lesssim 10$ d and exponential decline in $\lesssim30$ d after peak). We discovered 72 events, including 37 transients with a spectroscopic redshift from host galaxy spectral features. The 37 events increase the total number of rapid optical transients by more than factor of two. They are found at a wide range of redshifts ($0.05<z<1.56$) and peak brightnesses ($-15.75>M_\mathrm{g}>-22.25$). The multiband photometry is well fit by a blackbody up to few weeks after peak. The events appear to be hot ($T\approx10000-30000$ K) and large ($R\approx 10^{14}-2\cdot10^{15}$ cm) at peak, and generally expand and cool in time, though some events show evidence for a receding photosphere with roughly constant temperature. Spectra taken around peak are dominated by a blue featureless continuum consistent with hot, optically thick ejecta. We compare our events with a previously suggested physical scenario involving shock breakout in an optically thick wind surrounding a core-collapse supernova (CCSNe), we conclude that current models for such a scenario might need an additional power source to describe the exponential decline. We find these transients tend to favor star-forming host galaxies, which could be consistent with a core-collapse origin. However, more detailed modeling of the light curves is necessary to determine their physical origin.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
